The 300km/s stellar stream near Segue 1: Insights From high-resolution spectroscopy of its brightest star

We present a chemical abundance analysis of 300S-1, the brightest likely member star of the 300 km/s stream near the faint satellite galaxy Segue 1. From a high-resolution Magellan/MIKE spectrum we determine a metallicity of [Fe/H] = -1.46 +- 0.05 +- 0.23 (random and systematic uncertainties) for star 300S-1, and find an abundance pattern similar to typical halo stars at this metallicity. Comparing our stellar parameters to theoretical isochrones, we estimate a distance of 18 +- 7 kpc. Both the metallicity and distance estimates are in good agreement with what can be inferred from comparing the SDSS photometric data of the stream stars to globular cluster sequences. While several other structures overlap with the stream in this part of the sky, the combination of kinematic, chemical and distance information makes it unlikely that these stars are associated with either the Segue 1 galaxy, the Sagittarius stream or the Orphan stream. Streams with halo-like abundance signatures, such as the 300 km/s stream, present another observational piece for understanding the accretion history of the Galactic halo.

==> table.dat <==
# RA         Dec           u             uerr            g              gerr             r               rerr            i               ierr            z               zerr      v      verr
10:09:14.95  +15:59:48.4  19.267515	0.026527	17.997324	0.006626	17.49456	0.0060037	17.261816	0.0064151	17.181866	0.011942   307    10
10:07:40.13  +16:03:09.7  21.08013	0.089418	19.965363	0.018666	19.550907	0.015681	19.4478	        0.018326	19.408895	0.052662   298	  10
10:06:59.01  +15:44:18.8  20.916262	0.087582	19.721201	0.013761	19.332644	0.013768	19.143881	0.016287	19.053816	0.04021    307	  10
10:06:51.80  +15:49:41.5  21.27927	0.122237	20.364634	0.021784	20.048532	0.024539	19.910931	0.030137	19.936848	0.088261   300	  10
10:06:19.95  +15:46:12.7  21.139296	0.104938	20.094162	0.0175	        19.785507 	0.018864	19.67874	0.024294	19.484928	0.056225   315	  10
10:06:12.02  +15:45:48.4  20.959642	0.092051	20.080185	0.038863	19.626076	0.017436	19.616327	0.022965	19.429129	0.053625   327	  10
10:05:30.59  +15:54:18.1  20.798431	0.071998	19.831228	0.016837	19.493195	0.015005	19.314478	0.017076	19.264549	0.046868   305	  10
10:06:27.73  +15:54:08.6  21.122913	0.091841	20.154507	0.021311	19.88018	0.019666	19.71102	0.022538	19.659109	0.064634   300	  10
10:06:47.74  +16:13:30.1  21.078011	0.128565	20.010553	0.018548	19.704443	0.020615	19.515505	0.021627	19.439434	0.068233   300	  10
10:06:58.49  +16:20:45.6  20.703295	0.078632	19.839504	0.01611	        19.379366	0.014496	19.186892	0.014052	19.074909	0.040375   295	  10
10:08:39.66  +16:28:26.7  20.301889	0.057829	19.168787	0.010927	18.738712	0.010015	18.608255	0.010176	18.619385	0.029349   288	  10
10:06:00.16  +16:05:18.6  21.289967	0.136288	20.219877	0.020862	19.688053	0.018455	19.51766	0.0215	        19.448315	0.068782   242    10
10:06:18.74  +16:03:39.0  23.771814	1.126614	21.678207	0.066309	21.146521	0.062847	20.906139	0.070894	20.911039	0.274846   268.6  3.1
10:06:19.99  +16:00:42.1  22.224203	0.227626	21.705114	0.068402	21.416658	0.061393	21.179821	0.069043	21.291924	0.240925   305.5  4.3
10:06:30.89  +16:15:12.1  22.563692	0.444731	21.47904	0.050849	21.131157	0.060691	20.951893	0.064753	20.848402	0.224781   321.0  8.8
10:06:42.76  +15:57:09.3  22.497597	0.280322	21.561983	0.061866	21.23246	0.05365	        21.028481	0.060921	21.67902	0.332467   291.9  6.4
10:06:46.78  +16:06:08.3  21.395306	0.160763	20.533529	0.026667	20.22126	0.030373	20.075766	0.032036	20.22505	0.133397   294.5  2.9 
10:06:48.52  +16:09:58.1  21.096699	0.129155	20.278608	0.023132	19.980135	0.02662	        19.797527	0.027557	19.746805	0.094356   306.0  2.6
10:06:50.83  +16:03:51.2  23.14847	0.453135	22.136465	0.102073	21.952347	0.099747	21.837799	0.117597	22.143761	0.431746   312.6  11.9
10:06:54.23  +15:55:20.7  23.16201	0.491068	22.127403	0.103474	21.532541	0.071553	21.29014	0.08117	        21.559805	0.324467   268.5  6.2
10:06:56.13  +16:06:60.0  22.764235	0.533604	21.346622	0.050791	21.098497	0.065359	20.993675	0.074216	20.717468	0.212862   302.0  2.6
10:06:58.54  +15:57:48.9  22.675203	0.352884	21.561676	0.068642	21.095598	0.053739	20.840418	0.059622	20.626114	0.165491   290.5  3.6
10:07:04.58  +16:01:30.8  21.738321	0.149606	21.229303	0.048831	20.813663	0.039577	20.762337	0.049945	21.131414	0.227198   295.8  3.9
10:07:04.63  +16:08:12.6  22.193066	0.336148	21.087708	0.041691	20.850828	0.050797	20.742685	0.061552	20.915659	0.246807   296.9  3.4
10:07:08.37  +15:56:46.3  23.340765	0.544172	22.038729	0.092679	21.56148	0.070533	21.458212	0.089018	21.827536	0.372354   286.3  5.4
10:07:09.07  +16:04:36.6  23.754787	0.709219	22.291521	0.115586	21.888956	0.092459	21.576212	0.094254	21.565392	0.300577   312.7  6.4
10:07:09.74  +15:53:12.3  17.006371	0.007916	16.11261	0.00398  	15.832832	0.004347	15.721251	0.004825	15.690754	0.0062508  303.4  2.2
10:07:12.96  +15:57:34.8  19.207031	0.02534	        18.286833	0.007335	18.008627	0.007093	17.872223	0.00788 	17.854122	0.017487   307.9  2.4
10:07:13.69  +16:04:44.8  22.759115	0.349977	22.138851	0.101424	21.764929	0.083286	21.476305	0.086366	21.250908	0.234972   293.4  4.8
10:07:15.51  +16:05:52.1  21.58321	0.190246	20.360291	0.025362	20.076281	0.0275	        19.974037	0.029959	20.018335	0.105879   282.0  2.8
10:07:15.53  +16:15:19.1  21.873251	0.248804	20.741091	0.031264	20.434893	0.033524	20.426739	0.045979	20.439035	0.155498   266.8  3.1
10:07:17.15  +16:05:11.9  23.849096	0.799655	22.103737	0.102253	21.781088	0.088033	21.385284	0.084624	21.348537	0.266788   266.3  4.4
10:07:17.36  +16:03:55.6  20.999634	0.085453	20.115557	0.020794	19.778421	0.018095	19.645782	0.020777	19.494757	0.056106   295.9  2.4
10:07:20.00  +16:01:37.5  18.514355	0.017238	17.625608	0.005675	17.274166	0.005679	17.127338	0.0063058	17.063858	0.011153   312.7  2.2
10:07:21.16  +16:11:18.2  24.158001	1.326077	20.990358	0.038119	19.731552	0.019697	19.203403	0.017357	18.865688	0.040828   281.6  2.4
10:07:21.77  +15:54:24.5  21.496492	0.126623	20.618671	0.030423	20.222609	0.025677	20.220339	0.032943	19.971498	0.087117   307.2  5.5
10:07:29.58  +16:11:07.1  22.553095	0.421251	20.358055	0.024297	19.347488	0.014896	19.026276	0.015179	18.698584	0.035023   309.6  2.2
10:07:32.47  +16:05:00.5  25.203012	0.81011	        22.587925	0.148201	22.043142	0.103847	21.910919	0.124753	21.475292	0.279428   281.1  6.9
10:07:34.97  +15:54:31.5  21.447508	0.123221	20.788141	0.034252	20.542376	0.032466	20.390507	0.037912	20.245047	0.112464   303.2  2.8
10:07:37.37  +16:07:46.2  22.054754	0.276998	21.253399	0.048196	20.991732	0.051426	20.812395	0.063371	21.155741	0.275012   296.0  3.9
10:07:40.15  +15:58:55.6  22.660088	0.317441	21.323318	0.050483	20.968628	0.043223	20.808647	0.050525	20.826002	0.174355   295.8  3.8
10:07:42.51  +16:00:06.8  23.372982	0.553178	22.476254	0.1677	        22.023529	0.103035	21.463367	0.086446	22.180981	0.451966   296.6  10.3
10:07:43.78  +15:49:32.9  26.293385	0.421956	22.472002	0.122987	20.985212	0.046073	20.369211	0.040431	20.049419	0.090343   299.2  2.5
10:07:47.19  +16:05:45.5  20.987513	0.082505	20.134775	0.021157	19.76955	0.017882	19.676928	0.021211	19.541288	0.059495   294.3  2.4
10:07:35.92  +16:11:25.7  24.987194	1.373848	23.791548	0.395461	22.083683	0.128128	22.002941	0.18383	        21.585369	0.388405   242.2  7.8
10:06:25.70  +15:54:22.1  22.535933	0.288623	21.587378	0.061693	21.134563	0.049342	20.949863	0.058329	21.242861	0.23793    244.3  5.6
10:07:11.80  +16:06:30.4  24.0049	1.280913	22.801916	0.171471	22.159657	0.149741	21.951799	0.168487	21.375481	0.341425   247.1  15.9
10:07:07.80  +16:07:21.5  21.195698	0.135964	20.643459	0.029573	20.341938	0.031466	20.238726	0.036486	19.975286	0.100164   247.7  2.8
10:07:35.24  +15:57:15.3  23.42992	0.574182	22.535524	0.139789	21.135363	0.049339	20.411036	0.036584	19.934864	0.081472   255.1  3.0
10:06:28.41  +15:56:28.8  18.801184	0.019896	17.852139	0.0062426	17.560524	0.006059	17.431067	0.006756	17.400879	0.013445   347.1  2.9
10:07:36.92  +15:59:58.9  22.418537	0.266503	21.994511	0.091283	21.870932	0.094419	21.609116	0.102907	20.802814	0.177637   373.0  6.0
10:06:51.74  +16:17:59.2  22.255814	0.269571	21.407433	0.046177	20.922722	0.042458	20.953039	0.048771	20.708916	0.150456   394.9  8.9

